Tuning the Legacy Survey of Space and Time (LSST) Observing Strategy for Solar System Science: Incremental Templates in Year 1

The Vera C. Rubin Observatory is due to commence the 10-year Legacy Survey of Space and Time (LSST) at the end of 2025. To detect transient/variable sources and identify solar system objects (SSOs), the processing pipelines require templates of the static sky to perform difference imaging. During the first year of the LSST, templates must be generated as the survey progresses, otherwise SSOs cannot be discovered nightly. The incremental template generation strategy has not been finalized; therefore, we use the Metric Analysis Framework (MAF) and a simulation of the survey cadence (one_snap_v4.0_10yrs}) to explore template generation in Year 1. We have assessed the effects of generating templates over timescales of days-weeks, when at least four images of sufficient quality are available for $\geq90\%$ of the visit. We predict that SSO discoveries will begin $\sim$2-3 months after the start of the survey. We find that the ability of the LSST to discover SSOs in real-time is reduced in Year 1. This is especially true for detections in areas of the sky that receive fewer visits, such as the North Ecliptic Spur (NES), and in less commonly used filters, such as the $u$ and $g$-bands. The lack of templates in the NES dominates the loss of real-time SSO discoveries; across the whole sky the MAF Main-Belt asteroid (MBA) discovery metric decreases by up to $63\%$ compared to the baseline observing strategy, whereas the metric decreases by up to $79\%$ for MBAs in the NES alone.

==> df_N_temp_first_year_one_snap_v4_0_10yrs_db_noDD_noTwi.csv <==
,$\Delta t (\mathrm{d})$,all,$u$,$g$,$r$,$i$,$z$,$y$
0,3,68572.05573463386,9595.61255362152,11605.846509382995,12234.158343208135,11708.545233743305,11398.14865294991,12029.744441727993
1,7,71354.62562513503,10034.285551179091,12078.4081735265,12758.132207272161,12052.573666009845,11676.241171044814,12754.98485610262
2,14,74584.2341288892,10163.365198189662,12623.681299498294,13726.347039105152,12656.695701870467,12125.744116550357,13288.400773675272
3,28,80655.67124438357,10732.128710754963,13273.068365026427,15347.292997083914,14007.259059289436,13181.166803706072,14114.755308522766


==> df_unique_frac_coverage_first_year_one_snap_v4_0_10yrs_db_noDD_noTwi.csv <==
,$\Delta t (\mathrm{d})$,all,$u$,$g$,$r$,$i$,$z$,$y$
0,3,0.9596867038194203,0.5929570850133912,0.7962382799261964,0.9212157327914369,0.89090994530178,0.8477705688763517,0.9104915874917732
1,7,0.9583201514065194,0.5575817322541474,0.7728809730014686,0.9174560445447862,0.8884645025469446,0.8455007052186178,0.9042433805288826
2,14,0.9546267159124733,0.544592576295425,0.7507851037391272,0.9113879077146922,0.8805191631736246,0.8399398213446169,0.9004906593313871
3,28,0.9453379034839597,0.49169244048047184,0.716654742629062,0.9019529700597226,0.8658596642920247,0.8285905030559474,0.8842689471286093


==> df_year1_stats_depth_first_year_one_snap_v4_0_10yrs_db_noDD_noTwi.csv <==
,filter,\texttt{med}(5-$\sigma$ depth),\texttt{std}(5-$\sigma$ depth),\texttt{min}(5-$\sigma$ depth),\texttt{max}(5-$\sigma$ depth)
0,$u$,23.497230700146975,0.35272551675514724,20.522995351838368,24.514885095340432
1,$g$,24.461470122387894,0.549435193133496,21.703555620288668,25.588934382016475
2,$r$,24.168012698712257,0.4232541460405885,21.832623599213203,25.053516503302234
3,$i$,23.65836482082002,0.3896199133875028,21.66716731069671,24.617151343876827
4,$z$,23.07925974598848,0.3481848823841335,20.42108806820154,23.89409642527561
5,$y$,22.076346829222633,0.30847358866057795,20.239939673228506,22.872953305686508


==> df_year1_stats_seeing_first_year_one_snap_v4_0_10yrs_db_noDD_noTwi.csv <==
,filter,\texttt{med}(seeing),\texttt{std}(seeing),\texttt{min}(seeing),\texttt{max}(seeing)
0,$u$,1.100912908081132,0.3439293175357553,0.48217993134389786,4.379694847480442
1,$g$,1.0580701230411025,0.350122110325262,0.5016524871634891,4.39623005224578
2,$r$,0.9470739732927514,0.31765025154800164,0.5048090652984911,4.2460093136908945
3,$i$,0.9018338934020431,0.2797220152238826,0.4866828380928764,3.4588165077755795
4,$z$,0.9080370466667622,0.29071906245057877,0.5079138325705137,4.493482783056858
5,$y$,0.9402537670555622,0.24648827553780198,0.5393692293035485,3.757149969878614

